Adversarial confound regression and uncertainty measurements to classify heterogeneous clinical MRI in Mass General Brigham

Automated disease detection in neuroimaging holds promise to improve the diagnostic ability of radiologists, but routinely collected clinical data frequently contains technical and demographic confounding factors that cause data to both differ between sites and be systematically associated with the disease of interest, thus negatively affecting the robustness of diagnostic models. There is a critical need for diagnostic deep learning models that can train on such imbalanced datasets without being influenced by these confounds. In this work, we introduce a novel deep learning architecture, MUCRAN (Multi-Confound Regression Adversarial Network), to train a deep learning model on clinical brain MRI while regressing demographic and technical confounding factors. We trained MUCRAN using 17,076 clinical T1 Axial brain MRIs collected from Massachusetts General Hospital before 2019 and demonstrated that MUCRAN could successfully regress major confounding factors in the vast clinical data. We also applied a method for quantifying uncertainty across an ensemble of these models to automatically exclude out-of-distribution data in the AD detection. By combining MUCRAN and the uncertainty quantification method, we showed consistent and significant increases in the AD detection accuracy for newly collected MGH data (post-2019) and for data from other hospitals. MUCRAN offers a generalizable approach for heterogenous clinical data for deep-learning-based automatic disease detection.

==> GAN Confounds Article/notes.txt <==
- Combine figure 1 and loss graphs into same figure. Show as well the scheduler.
- Tables 1 and 2 are additional graphical elements
- Final graphical element is grad-cam
- Incorporate detailed conv network into figure 1
- Show intermediary features explicitly in graphic
- Increase # of parameters in conv network
- Yeah, probably should just focus on Alzheimer's...maybe not even MCI


 % One advantage of direct regression of confounds using adversarial neural networks over data matching is that data matching reduces the size of the training set the more variables are included in the scheme. %However, because outputs ought to be encoded, such adversarial regression is infeasible in cases where a given confound has an arbitrarily high number of categorical values. Regression of variables such as biological sex, for which two categories covers the vast majority of patients, or age, a continuous variable that can easily be discretized, may be achieved using neural networks because these can be predicted with a neural network. However, construction of a schema for which there are thousands of potential values, such as scanner site (a 2017 estimate put the number of MR systems worldwide at around 50,000 \cite{Rinck2017}), is less feasible.

%One advantage of our model is its ability to compare networks in which confounds are regressed and in which confounds are explicitly predicted. Whereas the reliance on confounds can only be inferred in most networks, it can be assumed directly here because they directly predict each confound.



%\subsection*{Performance across confounds}

%\input{figures/moving_window_auroc}

%To test the effects of confounds on different subsections of the data, we apply a moving-window AUROC measurement to compare the AD/Control classification across data with differing confounds. Figure \ref{fig:moving_window_auroc} shows...


% unrecorded confounds - motion, heart rate
% new sites is not really a good critique because we already showed its cross-site reliability


==> notes.txt <==
- Combine figure 1 and loss graphs into same figure. Show as well the scheduler.
- Tables 1 and 2 are additional graphical elements
- Final graphical element is grad-cam
- Incorporate detailed conv network into figure 1
- Show intermediary features explicitly in graphic
- Increase # of parameters in conv network
- Yeah, probably should just focus on Alzheimer's...maybe not even MCI


 % One advantage of direct regression of confounds using adversarial neural networks over data matching is that data matching reduces the size of the training set the more variables are included in the scheme. %However, because outputs ought to be encoded, such adversarial regression is infeasible in cases where a given confound has an arbitrarily high number of categorical values. Regression of variables such as biological sex, for which two categories covers the vast majority of patients, or age, a continuous variable that can easily be discretized, may be achieved using neural networks because these can be predicted with a neural network. However, construction of a schema for which there are thousands of potential values, such as scanner site (a 2017 estimate put the number of MR systems worldwide at around 50,000 \cite{Rinck2017}), is less feasible.

%One advantage of our model is its ability to compare networks in which confounds are regressed and in which confounds are explicitly predicted. Whereas the reliance on confounds can only be inferred in most networks, it can be assumed directly here because they directly predict each confound.



%\subsection*{Performance across confounds}

%\input{figures/moving_window_auroc}

%To test the effects of confounds on different subsections of the data, we apply a moving-window AUROC measurement to compare the AD/Control classification across data with differing confounds. Figure \ref{fig:moving_window_auroc} shows...


% unrecorded confounds - motion, heart rate
% new sites is not really a good critique because we already showed its cross-site reliability

